The MAGPI Survey: Evidence Against the Bulge-Halo Conspiracy

Studies of the internal mass structure of galaxies have observed a `conspiracy' between the dark matter and stellar components, with total (stars $+$ dark) density profiles showing remarkable regularity and low intrinsic scatter across various samples of galaxies at different redshifts. Such homogeneity suggests the dark and stellar components must somehow compensate for each other in order to produce such regular mass structures. We test the conspiracy using a sample of 22 galaxies from the `Middle Ages Galaxy Properties with Integral field spectroscopy' (MAGPI) Survey that targets massive galaxies at $ z \sim 0.3$. We use resolved, 2D stellar kinematics with the Schwarzschild orbit-based modelling technique to recover intrinsic mass structures, shapes, and dark matter fractions. This work is the first implementation of the Schwarzschild modelling method on a sample of galaxies at a cosmologically significant redshift. We find that the variability of structure for combined mass (baryonic and dark) density profiles is greater than that of the stellar components alone. Furthermore, we find no significant correlation between enclosed dark matter fractions at the half-light radius and the stellar mass density structure. Rather, the total density profile slope, $\gamma_{\mathrm{tot}}$, strongly correlates with the dark matter fraction within the half-light radius, as $\gamma_{\mathrm{tot}} = (1.3 \pm 0.2) f_{\mathrm{DM}} - (2.44 \pm 0.04)$. Our results refute the bulge-halo conspiracy and suggest that stochastic processes dominate in the assembly of structure for massive galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
